Improved Compression Bounds for Scenario Decision Making

Scenario decision making offers a flexible way of making decision in an uncertain environment while obtaining probabilistic guarantees on the risk of failure of the decision. The idea of this approach is to draw samples of the uncertainty and make a decision based on the samples, called "scenarios". The probabilistic guarantees take the form of a bound on the probability of sampling a set of scenarios that will lead to a decision whose risk of failure is above a given maximum tolerance. This bound can be expressed as a function of the number of sampled scenarios, the maximum tolerated risk, and some intrinsic property of the problem called the "compression size". Several such bounds have been proposed in the literature under various assumptions on the problem. We propose new bounds that improve upon the existing ones without requiring stronger assumptions on the problem.

==> data_strong.txt <==
0.0 0.0 0.0 0.008975886313490613 0.0 
1.0 0.01828829772478069 0.005973551516349541 0.013613881195813693 0.011421997407892903 
2.0 0.029144764845724036 0.009452282208075202 0.017567519170047563 0.015275637963578724 
3.0 0.03913668562483685 0.012537605409672692 0.021193624176142623 0.018725035912441065 
4.0 0.04850987749040847 0.015433734876752757 0.024616909237792972 0.021954440594253943 
5.0 0.05740029483571485 0.018212851796106596 0.027898329402233524 0.025039395981609036 
6.0 0.06589462924440936 0.02091032294226708 0.031073104285326784 0.02801993658737373 
7.0 0.07405313464444985 0.023546585483971316 0.03416377953904731 0.030920220925612474 
8.0 0.0819201957890715 0.026134711867926545 0.037185829631315837 0.03375642111750027 
9.0 0.08952990822634599 0.0286836638857168 0.04015042759020832 0.036539591820608015 
10.0 0.0969093078851535 0.03119990337340156 0.0430659577326315 0.03927817058728805 
11.0 0.1040803722919229 0.03368827233114452 0.04593890556114538 0.04197848033942969 
12.0 0.11106132789606549 0.036152510680135315 0.04877441234514574 0.04464525355573661 
13.0 0.11786754089333973 0.038595578839896776 0.05157663706360067 0.04728262259813215 
14.0 0.124512145543342 0.04101986816043818 0.05434900173265705 0.049893588450441166 
15.0 0.13100650026162897 0.043427343473316275 0.05709436302909615 0.052481029891602464 
16.0 0.13736052685241706 0.04581964275099686 0.05981513561432677 0.05504699127431395 
17.0 0.1435829681478391 0.04819814866904698 0.06251338281640312 0.057593503017132334 
18.0 0.14968158725587355 0.0505640411881138 0.0651908846576073 0.06012202920628801 
19.0 0.15566332411512984 0.0529183369697886 0.0678491897907399 0.06263410722895318 
20.0 0.16153442024034614 0.05526191944579744 0.0704896557705757 0.0651309903185075 
21.0 0.1673005193687872 0.05759556211555111 0.07311348071511942 0.06761348779084513 
22.0 0.17296674957491864 0.05991994684831453 0.07572172850802146 0.07008292584502157 
23.0 0.17853779094275113 0.06223567844044491 0.0783153490852259 0.07253987290242019 
24.0 0.18401793184617432 0.06454329632416761 0.08089519493094793 0.07498516028431429 
25.0 0.1894111161444164 0.06684328408121017 0.08346203461560615 0.07741946087458357 
26.0 0.19472098305983943 0.069136077244537 0.08601656400026318 0.0798433046739277 
27.0 0.19995090110743707 0.07142206975048564 0.08855941558189423 0.08225748438378407 
28.0 0.2051039971483961 0.0737016193163041 0.09109116634378782 0.08466231614427928 
29.0 0.21018318141571712 0.07597505195420055 0.09361234439383487 0.08705840254988223 
30.0 0.21519116918851444 0.07824266578566912 0.09612343461228096 0.08944588247636615 
31.0 0.2201304996593889 0.08050473428435707 0.09862488348413419 0.09182544543402298 
32.0 0.22500355243627546 0.08276150904882956 0.10111710325589923 0.09419737061850227 
33.0 0.22981256203924505 0.08501322218600331 0.1036004755288557 0.09656194258563063 
34.0 0.23455963068863817 0.08726008837009928 0.10607535437968234 0.09891945176014978 
35.0 0.2392467396297414 0.0895023066295731 0.10854206908242177 0.10127019497913076 
36.0 0.24387575919808124 0.09174006190473755 0.11100092649243336 0.10361447607332736 
37.0 0.24844845779611802 0.09397352641107853 0.11345221314237458 0.10595260649008857 
38.0 0.2529665099250118 0.09620286083712476 0.11589619709170103 0.10828475397907883 
39.0 0.2574315033929142 0.09842821540078522 0.11833312956429116 0.11061082412053007 
40.0 0.2618449458029428 0.10064973078409828 0.1207632464031901 0.1129315748492768 
41.0 0.26620827040883277 0.10286753896308692 0.12318676936688239 0.1152468058607155 
42.0 0.27052284141364435 0.10508176394677077 0.12560390728774834 0.11755682330510347 
43.0 0.27478995877635437 0.1072925224372175 0.1280148571102369 0.119861813433984 
44.0 0.27901086258228736 0.10949992442071793 0.13041980482371024 0.1221619475534929 
45.0 0.28318673702586805 0.11170407369867548 0.13281892630276854 0.12445715969946984 
46.0 0.2873187140478345 0.11390506836557439 0.13521238806604946 0.12674810738864353 
47.0 0.29140787666366397 0.11610300124033486 0.13760034796299675 0.12903421580348975 
48.0 0.29545526201535754 0.11829796025650757 0.13998295579679226 0.1313160380568184 
49.0 0.2994618641747947 0.12049002881600562 0.14236035389058874 0.13359382647586432 
50.0 0.3034286367234734 0.12267928611046958 0.14473267760322844 0.1358676272987947 
51.0 0.30735649513053265 0.124865807413809 0.14710005579987467 0.1381369821979493 
52.0 0.31124631894842525 0.12704966434902806 0.14946261128228228 0.14040254744381558 
53.0 0.31509895384341713 0.12923092513204573 0.15182046118288187 0.14266438748824967 
54.0 0.31891521347617724 0.13140965479489625 0.15417371732632987 0.14492256776478435 
55.0 0.3226958812460612 0.1335859153904005 0.15652248656176043 0.14717715473539533 
56.0 0.3264417119112304 0.13575976618016078 0.15886687106859795 0.1494282159393693 
57.0 0.3301534330954755 0.13793126380751106 0.1612069686384622 0.1516758200443898 
58.0 0.3338317466914863 0.1401004624568684 0.1635428729354195 0.1539200368999692 
59.0 0.33747733016931947 0.14226741400077833 0.16587467373658066 0.15616093759335287 
60.0 0.3410908377979468 0.14443216813578816 0.16820245715484167 0.1583985945080494 
61.0 0.3446729017869845 0.146594772508181 0.1705263058453565 0.16063308138512192 
62.0 0.34822413335502467 0.1487552728304728 0.1728462991971834 0.16286447338741566 
63.0 0.3517451237303738 0.15091371298949402 0.17516251351138065 0.16509284716688458 
64.0 0.3552364450894667 0.1530701351467863 0.17747502216671815 0.16731828093520368 
65.0 0.3586986514377296 0.15522457983197663 0.17978389577403417 0.16954085453786108 
66.0 0.36213227943724235 0.15737708602971529 0.18208920232018327 0.17176064953193398 
67.0 0.36553784918515453 0.1595276912607159 0.18439100730242036 0.17397774926778192 
68.0 0.3689158649464648 0.16167643165738185 0.18668937385399023 0.17619200910144497 
69.0 0.3722668158444593 0.16382334203445006 0.1889843628616154 0.17840324422964163 
70.0 0.3755911765118217 0.1659684559550542 0.1912760330755147 0.18061195736156016 
71.0 0.37888940770517654 0.16811180579255985 0.19356444121253094 0.18281823752128715 
72.0 0.3821619568855946 0.17025342278850472 0.1958496420528804 0.18502217589008635 
73.0 0.3854092587673841 0.17239333710693336 0.1981316885310084 0.1872234661136561 
74.0 0.3886317358373017 0.17453157788540236 0.20041063182098556 0.1894219027211649 
75.0 0.39182979884614977 0.1766681732829011 0.20268652141683458 0.19161818663518373 
76.0 0.39500384727456817 0.17880315052491086 0.2049594052081586 0.19381241589126136 
77.0 0.3981542697746916 0.1809365359458127 0.20722932955140178 0.1960039880318774 
78.0 0.4012814445892131 0.1830683550288307 0.20949633933704534 0.19819300785562827 
79.0 0.40438573994927685 0.18519863244368198 0.21176047805302073 0.20038017604116237 
80.0 0.4074675144525225 0.18732739208209676 0.21402178784459705 0.2025652782282831 
81.0 0.4105271174224979 0.18945465709134898 0.216280309570985 0.20474744233511202 
82.0 0.4135648892505739 0.19158044990593717 0.21853608285886755 0.20692796810822048 
83.0 0.41658116172141113 0.1937047922775363 0.22078914615306255 0.20910659275350577 
84.0 0.4195762583229542 0.19582770530333424 0.22303953676450733 0.21128232941375918 
85.0 0.4225504945418601 0.19794920945285893 0.2252872909157289 0.21345665239258907 
86.0 0.4255041781452057 0.2000693245933956 0.22753244378397 0.21562878944899838 
87.0 0.4284376094492569 0.20218807001407937 0.22977502954210144 0.21779854893447284 
88.0 0.4313510815760371 0.20430546444875156 0.23201508139747945 0.21996713192487888 
89.0 0.43424488069837175 0.20642152609765177 0.23425263162884918 0.22213276871636803 
90.0 0.43711928627405416 0.20853627264802005 0.23648771162143975 0.22429702565123058 
91.0 0.4399745712697206 0.21064972129367682 0.23872035190033064 0.22645942590096296 
92.0 0.4428110023749988 0.21276188875363972 0.24095058216221385 0.22861947817187148 
93.0 0.445628840207447 0.21487279128983214 0.24317843130563882 0.23077863719232142 
94.0 0.4484283395087727 0.21698244472394487 0.24540392745982104 0.23293460926314716 
95.0 0.45120974933278946 0.2190908644534914 0.24762709801210553 0.23508991786446015 
96.0 0.45397331322554 0.22119806546711013 0.24984796963415928 0.23724254155403784 
97.0 0.45671926939798835 0.22330406235915054 0.2520665683069615 0.23939403429685308 
98.0 0.45944785089165796 0.2254088693435888 0.25428291934465835 0.24154340068899974 
99.0 0.4621592857375747 0.2275125002673069 0.25649704741735607 0.24369121272726005 
100.0 0.46485379710884234 0.22961496862277234 0.2587089765728817 0.2458373155008772 
101.0 0.46753160346717004 0.23171628756015167 0.26091873025760226 0.24798158580941956 
102.0 0.47019291870364666 0.23381646989888324 0.26312633133633356 0.25012441819457776 
103.0 0.4728379522740379 0.2359155281387463 0.2653318021113798 0.25226528978207124 
104.0 0.4754669093288715 0.23801347447044824 0.267535164340768 0.2544048445423555 
105.0 0.47807999083855635 0.24011032078575484 0.2697364392557041 0.25654246467766273 
106.0 0.4806773937137714 0.2422060786871895 0.27193564757730543 0.258678734091533 
107.0 0.4832593109213418 0.24430075949732313 0.2741328095326242 0.2608132545445541 
108.0 0.48582593159581366 0.24639437426767516 0.2763279448700179 0.2629462303856863 
109.0 0.48837744114692117 0.24848693378724604 0.2785210728738915 0.2650778076837335 
110.0 0.49091402136313755 0.2505784485906966 0.2807122123788458 0.267207481200247 
111.0 0.49343585051147887 0.2526689289661971 0.28290138178325097 0.2693362769012221 
112.0 0.4959431034337335 0.2547583849629612 0.28508859906228323 0.2714626387937367 
113.0 0.4984359516392738 0.2568468263984715 0.2872738817804545 0.27358881977736443 
114.0 0.5009145633945953 0.25893426286542826 0.28945724710363685 0.27571186017579385 
115.0 0.5033791038097328 0.26102070373841507 0.2916387118106357 0.2778349343694583 
116.0 0.5058297349216834 0.2631061581803125 0.2938182923043164 0.27995530739338836 
117.0 0.5082666157749614 0.2651906351484586 0.29599600462229186 0.282075049230826 
118.0 0.5106899024994151 0.2672741434005769 0.2981718644472285 0.284193147836686 
119.0 0.5130997483854102 0.2693566915004785 0.3003458871167463 0.2863095462286949 
120.0 0.5154963039564975 0.27143828782354495 0.3025180876329628 0.2884255545661335 
121.0 0.5178797170396641 0.2735189405620123 0.3046884806716767 0.2905385977747631 
122.0 0.5202501328332696 0.2755986577300543 0.30685708059122335 0.2926516738749248 
123.0 0.5226076939727591 0.2776774471686802 0.3090239014410002 0.29476238227196083 
124.0 0.5249525405942448 0.27975531655045527 0.311188956969694 0.29687209036579293 
125.0 0.5272848103960395 0.2818322733840472 0.3133522606331999 0.2989810844877444 
126.0 0.529604638698224 0.2839083250186113 0.315513825602275 0.30108741144787016 
127.0 0.531912158500328 0.2859834786480168 0.31767366476991243 0.3031937707759643 
128.0 0.5342075005371922 0.2880577413149275 0.3198317907584559 0.3052978279116681 
129.0 0.5364907933330902 0.2901311199147326 0.3219882159264774 0.30740079182212676 
130.0 0.5387621632541693 0.2922036211993483 0.3241429523754048 0.30950353770699424 
131.0 0.54102173455928 0.2942752517808801 0.3262960119559305 0.3116030915515829 
132.0 0.5432696294492538 0.2963460181351626 0.32844740627420294 0.3137026772233972 
133.0 0.5455059681146837 0.29841592660518057 0.33059714669779916 0.3158008747189294 
134.0 0.5477308687822704 0.30048498340436913 0.3327452443615096 0.3178970344402209 
135.0 0.5499444477597819 0.30255319461980446 0.3348917101729206 0.31999322585856854 
136.0 0.5521468194796803 0.30462056621529005 0.33703655481781997 0.3220870716044844 
137.0 0.5543380965414596 0.30668710403433896 0.3391797887654106 0.3241798203266231 
138.0 0.556518389752752 0.3087528138030545 0.3413214222733733 0.3262726006112108 
139.0 0.5586878081692335 0.31081770113292106 0.3434614653927525 0.32836229806000816 
140.0 0.560846459133381 0.31288177152350116 0.34559992797267836 0.3304516179996316 
141.0 0.562994448312121 0.31494503036504706 0.34773681966495934 0.33254088777728563 
142.0 0.5651318797334035 0.3170074829410262 0.34987214992850124 0.33462672921473036 
143.0 0.5672588558217435 0.31906913443056595 0.3520059280336084 0.33671260163607736 
144.0 0.5693754774327664 0.3211299899108243 0.35413816306613344 0.33879817167606735 
145.0 0.5714818438867884 0.32319005435927906 0.35626886393151136 0.3408805460088412 
146.0 0.5735780530014667 0.3252493326559519 0.3583980393586523 0.34296295117592185 
147.0 0.5756642011235522 0.3273078295855588 0.36052569790372574 0.3450450491554467 
148.0 0.5777403831597727 0.3293655498395956 0.3626518479538217 0.3471239356012875 
149.0 0.5798066926068799 0.331422498018355 0.3647764977305032 0.3492028527268901 
150.0 0.5818632215808819 0.3334786786328904 0.3668996552932457 0.3512817151389021 
151.0 0.5839100608454943 0.3355340961069099 0.3690213285427793 0.3533570918100422 
152.0 0.5859472998398343 0.33758875477861816 0.3711415252243232 0.3554324990013081 
153.0 0.5879750267053765 0.33964265890250445 0.37326025293072257 0.35750793701064343 
154.0 0.5899933283122063 0.34169581265106863 0.37537751910549677 0.35958021558795383 
155.0 0.5920022902845811 0.3437482201165055 0.3774933310457961 0.3616520897882372 
156.0 0.5940019970258316 0.345799885312332 0.3796076959052671 0.36372399464246385 
157.0 0.5959925317426156 0.3478508121749692 0.38172062069683227 0.36579351553755984 
158.0 0.597973976468555 0.34990100456527784 0.383832112295398 0.3678618324642929 
159.0 0.5999464120872627 0.35195046627004584 0.3859421774404656 0.3699301798754092 
160.0 0.601909918354792 0.35399920100343724 0.3880508227386871 0.3719972084687542 
161.0 0.603864573921516 0.35604721240839254 0.3901580546663264 0.37406194254694897 
162.0 0.6058104563534601 0.35809450405799576 0.3922638795716629 0.3761267069343777 
163.0 0.6077476421531047 0.360141079456794 0.39436830367732945 0.37819150193514617 
164.0 0.6096762067796688 0.36218694204208973 0.396471333082559 0.3802526442944859 
165.0 0.611596224668898 0.3642320951851824 0.3985729737653971 0.3823137987138575 
166.0 0.613507769252366 0.3662765421925857 0.40067323158482665 0.3843749835663313 
167.0 0.6154109129763083 0.36832028630720753 0.40277211228285265 0.38643417135735725 
168.0 0.6173057273199966 0.37036333070949207 0.4048696214865068 0.3884916874241556 
169.0 0.6191922828136762 0.37240567851853446 0.40696576470981466 0.3905492337378599 
170.0 0.6210706490560693 0.3744473327931636 0.409060547355693 0.39260676748611206 
171.0 0.6229408947314656 0.37648829653299243 0.4111539747177984 0.39466061529376956 
172.0 0.6248030876264055 0.3785285726794384 0.4132460519823279 0.39671449315599966 
173.0 0.6266572946459745 0.380568164116719 0.4153367842297621 0.39876840138295233 
174.0 0.6285035818297122 0.38260707367281543 0.4174261764365618 0.4008208353337107 
175.0 0.6303420143671559 0.38464530412041287 0.4195142334768235 0.4028710132215444 
176.0 0.6321726566130182 0.38668285817781334 0.4216009601238709 0.40492122127599905 
177.0 0.6339955721020227 0.3887197385098204 0.423686361051827 0.40697145981211574 
178.0 0.6358108235633937 0.3907559477286061 0.4257704408371154 0.4090190568560202 
179.0 0.6376184729350204 0.39279148839454575 0.42785320395994336 0.4110655315036721 
180.0 0.6394185813772971 0.39482636301703755 0.42993465480572557 0.41311203642886546 
181.0 0.6412112092866549 0.3968605740552934 0.43201479766647904 0.4151585719516269 
182.0 0.6429964163087858 0.3988941239191116 0.4340936367421723 0.41720160560275155 
183.0 0.6447742613515777 0.40092701496962657 0.436171176142042 0.4192443418690638 
184.0 0.646544802597756 0.4029592495200397 0.4382474198858633 0.4212871085225263 
185.0 0.6483080975172545 0.40499082983632534 0.4403223719052089 0.4233297304070474 
186.0 0.6500642028793044 0.4070217581379282 0.4423960360446281 0.42536866104974924 
187.0 0.65181317476427 0.40905203659842543 0.4444684160628444 0.4274076218621291 
188.0 0.653555068575219 0.411081667346186 0.4465395156338761 0.42944661316980365 
189.0 0.6552899390492487 0.4131106524650016 0.4486093383481589 0.4314852931351481 
190.0 0.6570178402685636 0.41513899399470755 0.4506778877136072 0.4335204090992998 
191.0 0.65873882567132 0.4171666939317768 0.45274516715666485 0.43555555533441087 
192.0 0.6604529480622383 0.4191937542299099 0.4548111800233233 0.4375907321713 
193.0 0.6621602596229887 0.42122017680059703 0.45687592958009937 0.4396257826432467 
194.0 0.6638608119223619 0.42324596351367133 0.45893941901500007 0.4416570426279113 
195.0 0.665554655926223 0.42527111619784747 0.4610016514384489 0.44368833298285104 
196.0 0.667241842007258 0.4272956366412398 0.46306262988418323 0.44571965404417974 
197.0 0.6689224199545203 0.42931952659186673 0.4651223573101352 0.44775100615299596 
198.0 0.6705964389827775 0.4313427877581489 0.4671808365992794 0.44977876208705975 
199.0 0.6722639477416674 0.4333654218093802 0.46923807056046324 0.45180615294005794 
200.0 0.673924994324664 0.4353874303761987 0.4712940619291937 0.4538335746019642 
201.0 0.6755796262778653 0.43740881505103324 0.47334881336842727 0.45586102741943907 
202.0 0.6772278906085984 0.4394295773885447 0.4754023274693123 0.4578857761628886 
203.0 0.6788698337938528 0.4414497189060508 0.47745460675191614 0.45990922142254737 
204.0 0.6805055017885455 0.44346924108393637 0.47950565366594133 0.4619326975913146 
205.0 0.6821349400336187 0.44548814536605846 0.48155547059140036 0.4639562050215177 
206.0 0.6837581934639781 0.4475064331601325 0.48360405983928506 0.4659783025018685 
207.0 0.6853753065162707 0.4495241058381135 0.4856514236521911 0.4679977534437621 
208.0 0.6869863231365159 0.45154116473655453 0.487697564204964 0.4700172353923798 
209.0 0.6885912867875789 0.45355761115697224 0.48974248360527733 0.4720367487058511 
210.0 0.690190240456503 0.45557344636618236 0.49178618389421647 0.4740562937478559 
211.0 0.6917832266616988 0.4575886715966363 0.493828667046843 0.4760719735995925 
212.0 0.6933702874599924 0.45960328804674455 0.4958699349727328 0.478087409790418 
213.0 0.6949514644535402 0.461617296881187 0.497909989516499 0.4801028774467751 
214.0 0.6965267987966074 0.46363069923121975 0.49994883245828603 0.48211837693842746 
215.0 0.6980963312022214 0.4656434961949639 0.5019864655142622 0.4841321169351827 
216.0 0.6996601019486961 0.46765568883768827 0.5040228903370875 0.4861434528272087 
217.0 0.7012181508860329 0.4696672781920853 0.5060581085163535 0.48815482028241247 
218.0 0.7027705174422003 0.47167826525853573 0.5080921215790152 0.4901662196767741 
219.0 0.7043172406292988 0.47368865100535823 0.5101249309898156 0.49217765139228736 
220.0 0.705858359049607 0.47569843636906095 0.5121565381516732 0.4941856077421959 
221.0 0.7073939109015164 0.4777076222545765 0.5141869444060552 0.49619281723878333 
222.0 0.7089239339853579 0.47971620953548866 0.5162161510333589 0.4982000587751763 
223.0 0.7104484657091183 0.4817241990542541 0.5182441592532436 0.5002073327398999 
224.0 0.7119675430940535 0.48373159162241197 0.5202709702249656 0.5022141300146022 
225.0 0.713481202780199 0.48573838802078656 0.5222965850477003 0.5042171203530978 
226.0 0.7149894810317783 0.48774458899968287 0.5243210047608312 0.5062201428284763 
227.0 0.7164924137425166 0.4897501952790722 0.5263442303442426 0.5082231978359453 
228.0 0.7179900364408549 0.4917552075487694 0.5283662627185827 0.5102262857772211 
229.0 0.7194823842950737 0.4937596264686056 0.5303871027455265 0.5122279948088275 
230.0 0.7209694921183205 0.49576345266859 0.5324067512279956 0.5142267333282574 
231.0 0.7224513943735547 0.49776668674906277 0.5344252089104057 0.5162255044797383 
232.0 0.7239281251783964 0.4997693292808446 0.5364424764788607 0.5182243086720195 
233.0 0.7253997183098965 0.5017713808053754 0.5384585545613462 0.5202231463207122 
234.0 0.72686620720922 0.5037728418348456 0.540473443727934 0.5222201059010725 
235.0 0.728327624986244 0.505773712852326 0.5424871444909035 0.5242145243327615 
236.0 0.7297840044240815 0.5077739943118769 0.5444996573049337 0.5262089759081858 
237.0 0.7312353779835246 0.5097736866386636 0.5465109825672302 0.5282034610503765 
238.0 0.7326817778074057 0.5117727902290612 0.5485211206176317 0.5301979801895976 
239.0 0.7341232357248921 0.5137713054507456 0.5505300717387471 0.5321905442715424 
240.0 0.7355597832556986 0.5157692326427858 0.5525378361560249 0.5341805700980522 
241.0 0.736991451614234 0.5177665721157252 0.5545444140378515 0.5361706295973441 
242.0 0.7384182717136745 0.5197633241516548 0.5565498054956188 0.5381607232074929 
243.0 0.7398402741699679 0.5217594890042826 0.5585540105837741 0.5401508513742276 
244.0 0.7412574893057693 0.5237550668989964 0.5605570292998519 0.5421393902507317 
245.0 0.7426699471543142 0.5257500580329129 0.5625588615845275 0.5441249463784203 
246.0 0.7440776774632218 0.5277444625749308 0.5645595073215962 0.5461105367261673 
247.0 0.7454807096982388 0.5297382806657671 0.5665589663380042 0.5480961617479364 
248.0 0.7468790730469184 0.5317315124179938 0.5685572384038167 0.5500818219057722 
249.0 0.7482727964222382 0.5337241579160634 0.5705543232321852 0.552066723502426 
250.0 0.7496619084661634 0.5357162172163271 0.5725502204793326 0.5540477279015964 
251.0 0.7510464375531427 0.5377076903470536 0.57454492974447 0.5560287670872818 
252.0 0.7524264117935552 0.5396985773084307 0.5765384505697493 0.5580098415302254 
253.0 0.7538018590370952 0.5416888780725696 0.5785307824401605 0.5599909517097131 
254.0 0.7551728068761074 0.5436785925834928 0.5805219247834623 0.5619720981137952 
255.0 0.7565392826488632 0.5456677207571274 0.5825118769700489 0.5639489883125716 
256.0 0.7579013134427859 0.5476562624812805 0.584500638312836 0.5659253889945137 
257.0 0.7592589260976272 0.5496442176156132 0.5864882080671321 0.5679018255380964 
258.0 0.760612147208586 0.5516315859916071 0.5884745854304633 0.5698782984408565 
259.0 0.7619610031293875 0.5536183674125232 0.5904597695424422 0.5718548082096194 
260.0 0.763305519975302 0.5556045616533578 0.5924437594845564 0.573828800109656 
261.0 0.7646457236261257 0.5575901684607837 0.5944265542799954 0.5758004691781935 
262.0 0.7659816397291087 0.559575187553093 0.5964081528934326 0.577772174735039 
263.0 0.767313293701841 0.5615596186201264 0.5983885542308148 0.5797439172970853 
264.0 0.7686407107350883 0.5635434613232023 0.6003677571391052 0.581715697391041 
265.0 0.7699639157955913 0.5655267152950307 0.6023457604060583 0.5836872345715255 
266.0 0.7712829336288123 0.5675093801396286 0.6043225627599261 0.5856540726662861 
267.0 0.7725977887616485 0.5694914554322197 0.6062981628691986 0.5876209478995621 
268.0 0.773908505505099 0.5714729407191341 0.6082725593423078 0.5895878608087608 
269.0 0.7752151079568876 0.5734538355177009 0.6102457507272899 0.5915548119416985 
270.0 0.776517620004054 0.5754341393161247 0.6122177355114915 0.5935218018569168 
271.0 0.7778160653254995 0.5774138515733644 0.6141885121212093 0.5954862626492876 
272.0 0.7791104673944944 0.5793929717190023 0.6161580789213319 0.5974482014382685 
273.0 0.780400849481152 0.5813714991531008 0.6181264342149777 0.5994101786000036 
274.0 0.7816872346548591 0.5833494332460597 0.6200935762430881 0.6013721947047594 
275.0 0.7829696457866763 0.5853267733384584 0.6220595031840341 0.6033342503341989 
276.0 0.7842481055516977 0.5873035187408938 0.624024213153183 0.6052963460816441 
277.0 0.7855226364313795 0.5892796687338115 0.6259877042024701 0.6072539891732078 
278.0 0.7867932607158313 0.5912552225673262 0.6279499743199283 0.6092109171174732 
279.0 0.7880600005060754 0.5932301794610363 0.6299110214292235 0.6111678847531247 
280.0 0.7893228777162719 0.5952045386038293 0.6318708433891581 0.6131248926864395 
281.0 0.7905819140759118 0.5971782991536798 0.6338294379931562 0.6150819415361283 
282.0 0.7918371311319796 0.5991514602374376 0.6357868029687496 0.6170383620994312 
283.0 0.7930885502510816 0.6011240209506097 0.6377429359770126 0.6189901193214158 
284.0 0.7943361926215455 0.6030959803571305 0.6396978346120052 0.6209419170140136 
285.0 0.7955800792554912 0.6050673374891263 0.6416514964001946 0.6228937558097485 
286.0 0.796820230990869 0.6070380913466699 0.6436039187998377 0.6248456363544075 
287.0 0.7980566684934693 0.6090082408975255 0.645555099200363 0.6267975593074292 
288.0 0.7992894122589072 0.6109777850768843 0.6475050349217266 0.6287478243328715 
289.0 0.8005184826145749 0.6129467227870914 0.6494537232137484 0.6306943218405731 
290.0 0.8017438997215687 0.614915052897365 0.6514011612554167 0.6326408612914336 
291.0 0.8029656835765885 0.6168827742435012 0.6533473461541897 0.6345874433601804 
292.0 0.804183854013812 0.6188498856275723 0.6552922749452607 0.6365340687361292 
293.0 0.8053984307067418 0.6208163858176153 0.6572359445908128 0.6384807381235894 
294.0 0.8066094331700263 0.6227822735473091 0.659178351979232 0.6404251245215805 
295.0 0.8078168807612565 0.6247475475156413 0.6611194939243137 0.6423662248335048 
296.0 0.8090207926827411 0.6267122063865619 0.6630593671644517 0.6443073686711095 
297.0 0.8102211879832502 0.6286762487886335 0.6649979683617733 0.6462485567556987 
298.0 0.8114180855597429 0.6306396733146612 0.6669352941012783 0.6481897898246544 
299.0 0.8126115041590674 0.6326024785213167 0.6688713408899395 0.6501310686318817 
300.0 0.81380146237964 0.6345646629287494 0.6708061051557855 0.6520698555912983 
301.0 0.8149879786731004 0.6365262250201865 0.6727395832469402 0.6540054109387972 
302.0 0.8161710713459452 0.6384871632415187 0.674671771430652 0.6559410115168477 
303.0 0.8173507585611424 0.6404474760008764 0.6766026658922926 0.6578766580983411 
304.0 0.8185270583397197 0.6424071616681895 0.6785322627343159 0.6598123514739178 
305.0 0.8196999885623378 0.6443662185747394 0.6804605579752018 0.6617480924525037 
306.0 0.8208695669708381 0.646324645012692 0.6823875475483587 0.663681560474492 
307.0 0.8220358111697744 0.6482824392346218 0.6843132273010082 0.6656114117976505 
308.0 0.8231987386279211 0.65023959945302 0.6862375929930155 0.6675413101928858 
309.0 0.8243583666797663 0.6521961238397866 0.6881606402957174 0.6694712564903842 
310.0 0.8255147125269819 0.654152010525711 0.6900823647906945 0.6714012515400257 
311.0 0.8266677932398789 0.6561072575999372 0.6920027619685158 0.6733312962119687 
312.0 0.8278176257588404 0.6580618631094103 0.6939218272274544 0.6752597258641927 
313.0 0.8289642268957411 0.6600158250583112 0.6958395558721604 0.6771837016822917 
314.0 0.8301076133353442 0.6619691414074749 0.6977559431122919 0.6791077265671719 
315.0 0.8312478016366865 0.6639218100737874 0.6996709840611288 0.6810318014129154 
316.0 0.8323848082344418 0.6658738289295715 0.7015846737341219 0.6829559271355173 
317.0 0.8335186494402715 0.6678251958019519 0.7034970070474245 0.6848801046735677 
318.0 0.834649341444155 0.669775908472203 0.7054079788163597 0.6868037749967728 
319.0 0.8357769003157087 0.671725964675078 0.7073175837538763 0.6887216901340598 
320.0 0.8369013420054853 0.6736753620981188 0.7092258164689275 0.6906396565052603 
321.0 0.8380226823462602 0.6756240983809488 0.7111326714648342 0.6925576750759805 
322.0 0.8391409370543016 0.6775721711145419 0.7130381431375795 0.6944757468363185 
323.0 0.8402561217306268 0.6795195778404723 0.7149422257740726 0.6963938728016368 
324.0 0.8413682518622431 0.6814663160501451 0.7168449135503524 0.6983120540133929 
325.0 0.8424773428233755 0.6834123831840017 0.7187462005297535 0.7002247134273193 
326.0 0.8435834098766791 0.6853577766307056 0.720646080661004 0.7021364211674044 
327.0 0.8446864681744412 0.6873024937263028 0.7225445477762926 0.7040481835494969 
328.0 0.8457865327597641 0.6892465317533615 0.7244415955892506 0.7059600016470942 
329.0 0.8468836185677423 0.6911898879400824 0.7263372176929124 0.7078718765620939 
330.0 0.8479777404266204 0.6931325594593892 0.7282314075575873 0.7097838094257212 
331.0 0.8490689130589436 0.6950745434279884 0.7301241585286952 0.711692024635131 
332.0 0.8501571510826921 0.6970158369054057 0.7320154638245219 0.7135972568806522 
333.0 0.8512424690124061 0.6989564368929934 0.7339053165339234 0.71550254644251 
334.0 0.8523248812602979 0.7008963403329084 0.7357937096139556 0.7174078944885247 
335.0 0.8534044021373542 0.7028355441070604 0.7376806358874475 0.7193133022185659 
336.0 0.8544810458544252 0.7047740450360345 0.7395660880404901 0.7212187708656501 
337.0 0.8555548265233036 0.7067118398779756 0.7414500586198631 0.7231227820226653 
338.0 0.8566257581577952 0.708648925327445 0.743332540030387 0.7250213033067693 
339.0 0.8576938546747754 0.7105852980142418 0.7452135245321916 0.7269198848466217 
340.0 0.8587591298952384 0.7125209545021927 0.7470930042379048 0.7288185279172507 
341.0 0.8598215975453363 0.7144558912878993 0.7489709711097726 0.7307172338300253 
342.0 0.8608812712574088 0.7163901047994572 0.7508474169566771 0.7326160039339721 
343.0 0.8619381645710014 0.7183235913951318 0.7527223334310722 0.7345148396171166 
344.0 0.8629922909338792 0.7202563473619951 0.7545957120258364 0.7364075895625912 
345.0 0.8640436637030269 0.7221883689145239 0.7564675440710139 0.7382992071939817 
346.0 0.865092296145645 0.7241196521931533 0.7583378207304808 0.7401908897228561 
347.0 0.8661382014401344 0.72605019326279 0.7602065329984881 0.7420826385881963 
348.0 0.867181392677076 0.7279799881112761 0.7620736716961192 0.7439744552719791 
349.0 0.8682218828601996 0.7299090326478123 0.7639392274676221 0.7458663413007997 
350.0 0.8692596849073498 0.7318373227013263 0.7658031907766484 0.7477550178682815 
351.0 0.8702948116514397 0.733764854018797 0.7676655519023549 0.7496393925978017 
352.0 0.8713272758414028 0.7356916222635222 0.7695263009354031 0.7515238359623878 
353.0 0.8723570901431356 0.7376176230133349 0.7713854277738286 0.7534083495479478 
354.0 0.8733842671404344 0.7395428517587662 0.773242922118771 0.7552929349897861 
355.0 0.8744088193359283 0.7414673039011447 0.7750987734700902 0.757177593974553 
356.0 0.8754307591520037 0.7433909747506429 0.776952971121822 0.7590623282422796 
357.0 0.8764500989317263 0.7453138595242563 0.7788055041575044 0.7609391711382146 
358.0 0.8774668509397562 0.7472359533437215 0.7806563614453461 0.7628160708860843 
359.0 0.8784810273632602 0.749157251233365 0.7825055316332453 0.7646930451953977 
360.0 0.8794926403128189 0.7510777481178846 0.7843530031436442 0.7665700958794684 
361.0 0.8805017018233303 0.7529974388200597 0.7861987641682119 0.7684472248110877 
362.0 0.8815082238549089 0.7549163180583824 0.7880428026623575 0.7703244339249935 
363.0 0.8825122182937843 0.7568343804446162 0.7898851063395652 0.7721971004217194 
364.0 0.8835136969531937 0.7587516204812703 0.791725662665533 0.7740661230713748 
365.0 0.8845126715742738 0.7606680325589922 0.7935644588521161 0.7759352251597474 
366.0 0.8855091538269523 0.762583610953871 0.7954014818510811 0.7778044087083299 
367.0 0.8865031553108329 0.7644983498246527 0.7972367183476207 0.7796736758080232 
368.0 0.8874946875560847 0.7664122432098569 0.7990701547536744 0.7815430286221617 
369.0 0.8884837620243278 0.7683252850247991 0.8009017772010042 0.783411537568998 
370.0 0.8894703901095183 0.7702374690585089 0.8027315715340348 0.7852723169060615 
371.0 0.8904545831388353 0.7721487889705413 0.8045595233024416 0.7871331811962767 
372.0 0.8914363523735668 0.7740592382876762 0.8063856177534828 0.7889941327065585 
373.0 0.8924157090099979 0.7759688104005044 0.808209839824059 0.7908551737854953 
374.0 0.8933926641802994 0.7778774985598904 0.8100321741324834 0.7927163068670646 
375.0 0.8943672289534208 0.7797852958733104 0.8118526049699681 0.7945775344745739 
376.0 0.8953394143359826 0.7816921953010589 0.8136711162917902 0.796432738333076 
377.0 0.8963092312731755 0.7835981896523173 0.8154876917081465 0.7982849623362729 
378.0 0.8972766906496608 0.7855032715810794 0.8173023144746662 0.8001372801289889 
379.0 0.8982418032904764 0.7874074335819293 0.819114967482568 0.8019896943670157 
380.0 0.899204579961949 0.789310667985659 0.8209256332484653 0.8038422078077578 
381.0 0.9001650313726098 0.7912129669547265 0.8227342939037721 0.8056948233151484 
382.0 0.9011231681741194 0.7931143224785417 0.8245409311837144 0.807545193470721 
383.0 0.9020790009621978 0.795014726368573 0.8263455264159203 0.8093883327974357 
384.0 0.9030325402775647 0.796914170253267 0.8281480605085736 0.8112315734648736 
385.0 0.9039837966068869 0.7988126455727746 0.829948513938099 0.8130749184988024 
386.0 0.9049327803837374 0.8007101435734687 0.8317468667363764 0.8149183710471294 
387.0 0.9058795019895631 0.8026066553022502 0.8335430984774368 0.8167619343861459 
388.0 0.9068239717546679 0.8045021716006274 0.8353371882636419 0.8186056119271738 
389.0 0.9077661999592047 0.8063966830985607 0.8371291147112973 0.8204407208506674 
390.0 0.9087061968341833 0.8082901802080591 0.8389188559356833 0.8222743934679659 
391.0 0.9096439725624943 0.810182653116516 0.8407063895354824 0.8241081796575762 
392.0 0.9105795372799477 0.8120740917797749 0.8424916925765535 0.8259420830443758 
393.0 0.9115129010763298 0.8139644859149071 0.8442747415750338 0.8277761074097963 
394.0 0.9124440739964799 0.8158538249926884 0.8460555124797362 0.8296102567004154 
395.0 0.9133730660413858 0.8177420982297616 0.8478339806537895 0.8314391563131783 
396.0 0.9142998871693035 0.8196292945804632 0.8496101208555005 0.833262715648462 
397.0 0.9152245472968983 0.8215154027283031 0.8513839072183856 0.8350863993623272 
398.0 0.9161470563004137 0.8234004110770741 0.8531553132303344 0.8369102116698351 
399.0 0.9170674240168663 0.8252843077415739 0.8549243117118519 0.8387341569795058 
400.0 0.9179856602452692 0.827167080537919 0.8566908747933318 0.840558239904591 
401.0 0.9189017747478894 0.8290487169734257 0.8584549738913149 0.8423801936361824 
402.0 0.9198157772515366 0.8309292042360373 0.8602165796836669 0.8441930321623434 
403.0 0.9207276774488892 0.8328085291832715 0.8619756620836166 0.8460060078963553 
404.0 0.9216374849998583 0.834686678330661 0.863732190212596 0.847819125794335 
405.0 0.9225452095329945 0.836563637839656 0.86548613237181 0.8496323910550906 
406.0 0.9234508606469378 0.8384393935049652 0.8672374560124627 0.8514458091352209 
407.0 0.9243544479119158 0.8403139307412927 0.8689861277045594 0.8532593857653716 
408.0 0.9252559808712926 0.8421872345694441 0.8707321131042075 0.8550612550890888 
409.0 0.9261554690431724 0.8440592896017604 0.8724753769193209 0.8568628462004384 
410.0 0.9270529219220622 0.8459300800268392 0.8742158828736319 0.8586645958506588 
411.0 0.9279483489805965 0.8477995895935025 0.8759535936689133 0.8604665102518072 
412.0 0.9288417596713301 0.8496678015939634 0.8776884709452952 0.8622685959463751 
413.0 0.9297331634286018 0.8515346988461425 0.8794204752395556 0.8640708598296529 
414.0 0.930622569670478 0.8534002636750811 0.8811495659412705 0.865862595819523 
415.0 0.9315099878007762 0.8552644778933951 0.8828757012466671 0.8676520436341043 
416.0 0.9323954272111808 0.8571273227807041 0.8845988381100531 0.8694416700511901 
417.0 0.9332788972834529 0.8589887790619768 0.8863189321926468 0.8712314826079672 
418.0 0.9341604073917436 0.8608488268847133 0.8880359378086493 0.8730214892739832 
419.0 0.9350399669050187 0.8627074457948937 0.8897498078683678 0.8748116984827625 
420.0 0.9359175851896016 0.8645646147116075 0.8914604938181916 0.876591413567294 
421.0 0.9367932716118456 0.866420311900274 0.8931679455772091 0.8783678646135663 
422.0 0.9376670355409434 0.8682745149443564 0.8948721114702293 0.8801445192868464 
423.0 0.938538886351887 0.8701272007154667 0.8965729381569583 0.881921386897745 
424.0 0.9394088334285864 0.8719783453417472 0.8982703705570568 0.8836984773364418 
425.0 0.9402768861671633 0.8738279241744019 0.8999643517707808 0.8854758011187525 
426.0 0.9411430539794319 0.8756759117522488 0.9016548229948879 0.8872410237254793 
427.0 0.9420073462965817 0.8775222817641452 0.9033417234334541 0.8890035148969379 
428.0 0.9428697725730802 0.8793670070091267 0.9050249902032256 0.8907662415672485 
429.0 0.9437303422908124 0.8812100593540911 0.9067045582330845 0.8925292154856772 
430.0 0.9445890649634774 0.8830514096888321 0.9083803601571832 0.8942924492009916 
431.0 0.9454459501412646 0.8848910278782272 0.9100523262012455 0.8960559561310601 
432.0 0.9463010074158328 0.8867288827113459 0.9117203840615016 0.8978034537562664 
433.0 0.9471542464256175 0.8885649418472383 0.9133844587756577 0.8995508953862168 
434.0 0.9480056768614981 0.8903991717571338 0.9150444725852582 0.9012986141325833 
435.0 0.9488553084728537 0.8922315376627514 0.9167003447887238 0.9030466252083896 
436.0 0.9497031510740455 0.8940620034703999 0.9183519915842866 0.9047949449683016 
437.0 0.9505492145513628 0.8958905317005111 0.9199993259019574 0.9065382874308022 
438.0 0.9513935088704764 0.8977170834122085 0.9216422572235802 0.9082691304289043 
439.0 0.9522360440844477 0.89954161812248 0.9232806913899212 0.9100002877607528 
440.0 0.9530768303423454 0.9013640937194737 0.924914530393641 0.9117317782173119 
441.0 0.9539158778985288 0.9031844663693834 0.9265436721568602 0.9134636221282892 
442.0 0.9547531971226647 0.9050026904163356 0.9281680102919014 0.9151958415240664 
443.0 0.9555887985105488 0.9068187182746218 0.9297874338436278 0.9169133884012306 
444.0 0.9564226926958149 0.9086325003125478 0.9314018270116191 0.9186264777302683 
445.0 0.9572548904626224 0.9104439847270882 0.933011068850227 0.9203399525410377 
446.0 0.9580854027594233 0.9122531174084358 0.9346150329443237 0.9220538387099987 
447.0 0.9589142407139272 0.914059841793435 0.9362135870582947 0.9237681645009719 
448.0 0.9597414156493875 0.9158640987067569 0.9378065927555345 0.9254743978746451 
449.0 0.9605669391023599 0.917665826188541 0.939393904985363 0.9271676721665427 
450.0 0.9613908228420934 0.919464959307062 0.9409753716338956 0.9288614010487036 
451.0 0.962213078891741 0.9212614299547971 0.942550833034955 0.9305556184285249 
452.0 0.9630337195515992 0.9230551666260604 0.9441201214366025 0.9322503617007735 
453.0 0.9638527574246168 0.9248460941741177 0.9456830604182798 0.9339406727629418 
454.0 0.9646702054444423 0.9266341335454198 0.9472394642528658 0.9356120960118908 
455.0 0.9654860769063199 0.9284192014882567 0.948789137207172 0.9372840682831359 
456.0 0.9663003855011898 0.9302012102327535 0.9503318727734729 0.9389566356543099 
457.0 0.9671131453533945 0.9319800671386798 0.9518674528236043 0.9406298495575175 
458.0 0.967924371062459 0.9337556743070201 0.9533956466759017 0.9422978298871619 
459.0 0.9687340777494786 0.9355279281506341 0.9549162100637847 0.9439450202896956 
460.0 0.9695422811087308 0.9372967189186054 0.9564288839930543 0.9455928945064009 
461.0 0.9703489974652261 0.9390619301680145 0.957933393472923 0.9472415181533757 
462.0 0.9711542438390232 0.9408234381758459 0.9594294461033581 0.9488909656119132 
463.0 0.9719580380172692 0.9425811112825082 0.9609167304984242 0.9505276517432724 
464.0 0.9727603986350849 0.9443348091569773 0.962394914521836 0.9521478209851809 
465.0 0.9735613452665988 0.9460843819717997 0.9638636433067642 0.9537688776552425 
466.0 0.9743608985276617 0.9478296694740447 0.9653225370269076 0.9553909211884519 
467.0 0.9751590801920322 0.9495704999356815 0.9667711883797402 0.9570140666454526 
468.0 0.9759559133231434 0.9513066889636664 0.9682091597354097 0.9586067956077892 
469.0 0.9767514224239342 0.9530380381460897 0.9696359798956579 0.9601967027976761 
470.0 0.9775456336076753 0.954764333505874 0.9710511403959189 0.961787829372053 
471.0 0.9783385747932548 0.9564853437274583 0.972454091269871 0.9633803395951526 
472.0 0.9791302759290162 0.9582008181143158 0.97384423617841 0.9649506282790116 
473.0 0.9799207692499935 0.9599104842255718 0.9752209267833271 0.966505044184742 
474.0 0.9807100895742563 0.9616140451278121 0.9765834562186011 0.9680610316786007 
475.0 0.9814982746450962 0.9633111761825481 0.9779310514774193 0.9696188415237846 
476.0 0.9822853655269236 0.9650015212696214 0.979262864488497 0.9711536831020982 
477.0 0.9830714070639938 0.9666846883204739 0.9805779615977867 0.9726673305228399 
478.0 0.9838564484123468 0.9683602440004927 0.9818753110968806 0.9741831292043073 
479.0 0.9846405436564442 0.9700277073333845 0.9831537683412732 0.9757015003734614 
480.0 0.9854237525225589 0.9716865419982328 0.9844120578716767 0.9771810741426779 
481.0 0.9862061412002848 0.9733361469448868 0.9856487517778212 0.9786476043955474 
482.0 0.9869877832802058 0.9749758448558151 0.9868622433095136 0.9801173629422026 
483.0 0.9877687608071356 0.976604867817642 0.9880507144195978 0.9815765988845129 
484.0 0.9885491654293392 0.9782223393303973 0.989212095482088 0.9829845277842423 
485.0 0.989329099584878 0.9798272514410904 0.9903440148138678 0.9843967431811135 
486.0 0.990108677587211 0.9814184352826852 0.9914437347632449 0.9858146157495192 
487.0 0.9908880263140757 0.9829945225344681 0.9925080699011133 0.9871536945096633 
488.0 0.9916672848848402 0.984553894133095 0.9935332810991401 0.9884970840832915 
489.0 0.9924466020567815 0.986094610671322 0.9945149367828041 0.989844525502213 
490.0 0.9932261286890071 0.9876143158076387 0.9954477291385085 0.991095085107605 
491.0 0.9940059995983987 0.9891100986982001 0.9963252283439848 0.9923562506345796 
492.0 0.9947862921979685 0.9905782920145227 0.9971395523835506 0.9935725269567957 
493.0 0.9955669324619266 0.992014164462501 0.997880926609799 0.9947174147130301 
494.0 0.9963474747745888 0.9934114317772239 0.9985371182759449 0.9958680595298115 
495.0 0.9971265565238956 0.9947614359426198 0.9990928046638762 0.9968604041797627 
496.0 0.9979004257336719 0.9960516704108233 0.9995292555431419 0.9978704208582183 
497.0 0.9986584492059261 0.9972628846008802 0.9998260281922512 0.9986584492059261 
498.0 0.9993669110621671 0.9983626790180762 0.9999714866955935 0.9993669110621671 
499.0 0.9999 0.9992888181552688 0.9999998 0.9999 
500.0 1.0 1.0 1.0 1.0 


==> data_weak.txt <==
0.0 0.0 0.0 0.0 0.0 
1.0 0.124865807413809 0.1588982987199997 0.124865807413809 0.1588982987199997 
2.0 0.15034356723754913 0.18100328441501207 0.12704966434902806 0.18100328441501207 
3.0 0.16757910927552558 0.19873010160561183 0.12923092513204573 0.19873010160561183 
4.0 0.18153769770066383 0.21397810575941217 0.13140965479489625 0.21397810575941217 
5.0 0.19361720882550332 0.22757155346051797 0.1335859153904005 0.22757155346051797 
6.0 0.20444136627439077 0.23995646355377112 0.13575976618016078 0.23995646355377112 
7.0 0.21435127139484803 0.25140656763276004 0.13793126380751106 0.25140656763276004 
8.0 0.22355709282891048 0.26210430127112894 0.1401004624568684 0.26210430127112894 
9.0 0.23219900280974617 0.2721785764178402 0.14226741400077833 0.2721785764178402 
10.0 0.2403759447280643 0.28172455648523215 0.14443216813578816 0.28172455648523215 
11.0 0.2481608062033081 0.29081491934719217 0.146594772508181 0.29081491934719217 
12.0 0.25560910098441136 0.29950669906846994 0.1487552728304728 0.29950669906846994 
13.0 0.2627642576715616 0.3078456592773059 0.15091371298949402 0.3078456592773059 
14.0 0.26966100578945756 0.31586920690285797 0.1530701351467863 0.31586920690285797 
15.0 0.2763276334160865 0.32360840125253704 0.15522457983197663 0.32360840125253704 
16.0 0.2827875440446931 0.3310893800047773 0.15737708602971529 0.3310893800047773 
17.0 0.2890603612229951 0.3383343967118576 0.1595276912607159 0.3383343967118576 
18.0 0.29516273168927276 0.3453625919911832 0.16167643165738185 0.3453625919911832 
19.0 0.3011089217769033 0.3521905775916666 0.16382334203445006 0.3521905775916666 
20.0 0.30691126857198403 0.3588328860970932 0.1659684559550542 0.3588328860970932 
21.0 0.31258052681583653 0.36530232228663767 0.16811180579255985 0.36530232228663767 
22.0 0.31812613954532487 0.3716102412787026 0.17025342278850472 0.3716102412787026 
23.0 0.3235564519983708 0.3777667713252747 0.17239333710693336 0.3777667713252747 
24.0 0.3288788826681624 0.383780994183435 0.17453157788540236 0.383780994183435 
25.0 0.3341000615470572 0.3896610925632465 0.1766681732829011 0.3896610925632465 
26.0 0.3392259429352407 0.3954144717321276 0.17880315052491086 0.3954144717321276 
27.0 0.3442618983076679 0.4010478606213425 0.1809365359458127 0.4010478606213425 
28.0 0.34921279338403977 0.40656739651868107 0.1830683550288307 0.40656739651868107 
29.0 0.354083052565871 0.411978696501671 0.18519863244368198 0.411978696501671 
30.0 0.35887671318227016 0.41728691807212254 0.18732739208209676 0.41728691807212254 
31.0 0.36359747144742116 0.42249681092965974 0.18945465709134898 0.42249681092965974 
32.0 0.36824872162670524 0.42761276142314186 0.19158044990593717 0.42761276142314186 
33.0 0.3728335895991031 0.432638830912027 0.1937047922775363 0.432638830912027 
34.0 0.3773549617656831 0.43757878903146097 0.19582770530333424 0.43757878903146097 
35.0 0.3818155100694337 0.44243614266830794 0.19794920945285893 0.44243614266830794 
36.0 0.3862177137473267 0.4472141613081092 0.2000693245933956 0.4472141613081092 
37.0 0.3905638783216526 0.4519158992959039 0.20218807001407937 0.4519158992959039 
38.0 0.3948561522472477 0.4565442154601533 0.20430546444875156 0.4565442154601533 
39.0 0.3990965415589195 0.46110179047351496 0.20642152609765177 0.46110179047351496 
40.0 0.40328692280516204 0.46559114226301335 0.20853627264802005 0.46559114226301335 
41.0 0.4074290545071125 0.47001463973224833 0.21064972129367682 0.47001463973224833 
42.0 0.41152458734329006 0.47437451501737293 0.21276188875363972 0.47437451501737293 
43.0 0.4155750732292126 0.47867287446485024 0.21487279128983214 0.47867287446485024 
44.0 0.41958197343508313 0.48291170849107223 0.21698244472394487 0.48291170849107223 
45.0 0.42354666586331485 0.48709290046068593 0.2190908644534914 0.48709290046068593 
46.0 0.42747045158985475 0.4912182347010457 0.22119806546711013 0.4912182347010457 
47.0 0.43135456075839357 0.49528940375391256 0.22330406235915054 0.49528940375391256 
48.0 0.4352001579040797 0.49930801495176846 0.2254088693435888 0.49930801495176846 
49.0 0.4390083467728597 0.5032755963945015 0.2275125002673069 0.5032755963945015 
50.0 0.4427801746936934 0.507193602392329 0.22961496862277234 0.507193602392329 
51.0 0.4465166365533654 0.5110634184324254 0.23171628756015167 0.5110634184324254 
52.0 0.4502186784172079 0.5148863657195143 0.23381646989888324 0.5148863657195143 
53.0 0.4538872008335787 0.5186637053345194 0.2359155281387463 0.5186637053345194 
54.0 0.4575230618552429 0.5223966420500512 0.23801347447044824 0.5221569131951805 
55.0 0.46112707980678 0.5260863278369228 0.24011032078575484 0.5250146960823389 
56.0 0.4647000358236592 0.5297338650919188 0.2422060786871895 0.5278539508047356 
57.0 0.46824267618562004 0.5333403096135925 0.24430075949732313 0.5306728572068542 
58.0 0.4717557144643875 0.5369066733498723 0.24639437426767516 0.5334751148966841 
59.0 0.47523983350348825 0.5404339269386335 0.24848693378724604 0.5362606283772796 
60.0 0.4786956872459519 0.5439230020601106 0.2505784485906966 0.5390260448163221 
61.0 0.482123902423969 0.5473747936180102 0.2526689289661971 0.5417755570085521 
62.0 0.48552508012304296 0.5507901617644246 0.2547583849629612 0.544509356854734 
63.0 0.4888997972318717 0.5541699337820889 0.2568468263984715 0.5472258449849845 
64.0 0.49224860778800833 0.5575149058361555 0.25893426286542826 0.5499251882090281 
65.0 0.4955720442283226 0.5608258446064431 0.26102070373841507 0.5526094974721713 
66.0 0.49887061855238735 0.564103488810043 0.2631061581803125 0.5552789481485491 
67.0 0.5021448234060928 0.5673485506232089 0.2651906351484586 0.5579325008764663 
68.0 0.5053951330920845 0.5705617170106096 0.2672741434005769 0.5605696681127516 
69.0 0.5086220045129866 0.5737436509692618 0.2693566915004785 0.5631925973324435 
70.0 0.511825878052801 0.5768949926937842 0.27143828782354495 0.5658014493719934 
71.0 0.5150071784013754 0.5800163606690145 0.2735189405620123 0.5683963822264964 
72.0 0.5181663153263746 0.5831083526954796 0.2755986577300543 0.5709761583471205 
73.0 0.521303684396793 0.586171546852729 0.2776774471686802 0.5735412079331484 
74.0 0.5244196676616781 0.5892065024051025 0.27975531655045527 0.5760928980442869 
75.0 0.5275146342874177 0.5922137606541076 0.2818322733840472 0.5786313741398912 
76.0 0.5305889411566407 0.5951938457412288 0.2839083250186113 0.5811567792149307 
77.0 0.5336429334315288 0.5981472654046702 0.2859834786480168 0.5836692538579118 
78.0 0.5366769450840947 0.601074511693242 0.2880577413149275 0.5861679983378203 
79.0 0.5396912993957647 0.6039760616403387 0.2901311199147326 0.5886531230827977 
80.0 0.542686309428417 0.6068523779007223 0.2922036211993483 0.5911258161326969 
81.0 0.5456622784688451 0.6097039093526029 0.2942752517808801 0.5935862074495631 
82.0 0.5486195004484584 0.6125310916673152 0.2963460181351626 0.5960344248925952 
83.0 0.5515582603398939 0.6153343478487131 0.29841592660518057 0.5984705942650984 
84.0 0.554478834532066 0.618114088744236 0.30048498340436913 0.6008948393600565 
85.0 0.5573814911850813 0.6208707135294597 0.30255319461980446 0.603307282004375 
86.0 0.5602664905663205 0.6236046101678001 0.30462056621529005 0.6057080421018365 
87.0 0.5631340853689002 0.626316155846923 0.30668710403433896 0.6080962784510804 
88.0 0.5659845210136273 0.6290057173932937 0.3087528138030545 0.6104729043561452 
89.0 0.5688180359354894 0.6316736516661969 0.31081770113292106 0.6128382739725755 
90.0 0.5716348618556316 0.6343203059324681 0.31288177152350116 0.6151924987089941 
91.0 0.5744352240397144 0.636946018223079 0.31494503036504706 0.6175356882772777 
92.0 0.5772193415434788 0.6395511176726498 0.3170074829410262 0.6198679507278432 
93.0 0.5799874274462807 0.642135924842884 0.31906913443056595 0.6221893924839588 
94.0 0.5827396890733142 0.6447007520308459 0.3211299899108243 0.6245001183751083 
95.0 0.5854763282071819 0.6472459035629525 0.32319005435927906 0.6268002316694433 
96.0 0.5881975412894355 0.6497716760754799 0.3252493326559519 0.6290898341053496 
97.0 0.5909035196126574 0.6522783587823385 0.3273078295855588 0.6313690259221586 
98.0 0.5935944495036246 0.6547662337308211 0.3293655498395956 0.6336379058900315 
99.0 0.5962705124980544 0.6572355760459796 0.331422498018355 0.6358965713390377 
100.0 0.5989318855074031 0.6596866541642451 0.3334786786328904 0.6381451181874628 
101.0 0.6015787409781495 0.6621197300568697 0.3355340961069099 0.6403836409693573 
102.0 0.6042112470439809 0.664535059443728 0.33758875477861816 0.6426122328613614 
103.0 0.6068295676712598 0.6669328919979829 0.33964265890250445 0.644830985708822 
104.0 0.6094338627981287 0.6693134715420936 0.34169581265106863 0.6470399900512231 
105.0 0.6120242884675975 0.6716770362356096 0.3437482201165055 0.6492393351469549 
106.0 0.6146009969549201 0.674023818755169 0.345799885312332 0.6514291089974367 
107.0 0.6171641368895636 0.6763540464670956 0.3478508121749692 0.6536093983706148 
108.0 0.6197138533720427 0.6786679415929647 0.34990100456527784 0.6557802888238582 
109.0 0.6222502880858861 0.6809657213684851 0.35195046627004584 0.6579418647262595 
110.0 0.6247735794049755 0.6832475981960273 0.35399920100343724 0.6600942092803701 
111.0 0.627283862496493 0.6855137797911046 0.35604721240839254 0.6622374045433768 
112.0 0.6297812694196913 0.6877644693230992 0.35809450405799576 0.6643715314477423 
113.0 0.6322659292206927 0.6899998655505104 0.360141079456794 0.6664966698213224 
114.0 0.634737968023513 0.6922201629509789 0.36218694204208973 0.6686128984069698 
115.0 0.6371975091174855 0.6944255518463376 0.3642320951851824 0.6707202948816506 
116.0 0.6396446730412637 0.6966162185229186 0.3662765421925857 0.6728189358750751 
117.0 0.6420795776635626 0.6987923453473311 0.36832028630720753 0.6749088969878618 
118.0 0.6445023382607906 0.700954110877924 0.37036333070949207 0.6769902528092483 
119.0 0.646913067591716 0.7031016899721215 0.37240567851853446 0.6790630769343579 
120.0 0.6493118759693103 0.7052352538898228 0.3744473327931636 0.6811274419810364 
121.0 0.65169887132989 0.7073549703930373 0.37648829653299243 0.6831834196062697 
122.0 0.6540741592996844 0.7094610038419237 0.3785285726794384 0.6852310805221925 
123.0 0.6564378432589429 0.7115535152873886 0.380568164116719 0.6872700546818411 
124.0 0.6587900244036956 0.7136326625603969 0.38260707367281543 0.6893002080505829 
125.0 0.6611308018052622 0.7156986003581305 0.38464530412041287 0.6913222033513965 
126.0 0.6634602724676201 0.7177514803271353 0.38668285817781334 0.6933361082004035 
127.0 0.6657785313827124 0.7197914511435819 0.3887197385098204 0.6953419893320666 
128.0 0.6680856715837955 0.7218186585907591 0.3907559477286061 0.6973399126132398 
129.0 0.6703817841969016 0.7238332456339203 0.39279148839454575 0.6993299430568715 
130.0 0.6726669584905033 0.725835352492586 0.39482636301703755 0.7013121448353654 
131.0 0.6749412819234494 0.7278251167104147 0.3968605740552934 0.7032865812936112 
132.0 0.6772048401912505 0.7298026732227324 0.3988941239191116 0.7052533149616884 
133.0 0.6794577172707771 0.7317681544218223 0.40092701496962657 0.7072124075672568 
134.0 0.6816999954634407 0.73372169022006 0.4029592495200397 0.7091632743910092 
135.0 0.6839317554369145 0.7356634081109833 0.40499082983632534 0.7111056864529095 
136.0 0.6861530762654598 0.7375934332283759 0.4070217581379282 0.7130405951964935 
137.0 0.6883640354689045 0.7395118884034401 0.40905203659842543 0.7149680596867632 
138.0 0.6905647090503381 0.7414188942201418 0.411081667346186 0.7168881382352588 
139.0 0.6927551715325654 0.7433145690687872 0.4131106524650016 0.7188008884109123 
140.0 0.6949354959933747 0.7451990291979053 0.41513899399470755 0.7207063670506276 
141.0 0.6971057540996584 0.7470723887645017 0.4171666939317768 0.7226046302695895 
142.0 0.6992660161404395 0.748934759882739 0.4191937542299099 0.7244957101870364 
143.0 0.7014163510588401 0.750786252671109 0.42122017680059703 0.726377798414579 
144.0 0.7035568264830341 0.752626975298149 0.42324596351367133 0.7282527958004401 
145.0 0.705687508756221 0.7544570340267577 0.42527111619784747 0.7301207560426433 
146.0 0.7078084629656625 0.7562765332571597 0.4272956366412398 0.7319817321582226 
147.0 0.7099197529708079 0.7580855755685714 0.42931952659186673 0.7338357764922153 
148.0 0.7120214414305531 0.7598842617596109 0.4313427877581489 0.7356829407264149 
149.0 0.714113589829655 0.7616726908875012 0.4333654218093802 0.7375232758878912 
150.0 0.7161962585043398 0.7634509603061046 0.4353874303761987 0.739355057334071 
151.0 0.7182695066671273 0.7652191657028352 0.43740881505103324 0.7411796691495632 
152.0 0.720333392430908 0.7669774011344848 0.4394295773885447 0.7429975644139403 
153.0 0.7223879728322902 0.7687257590619989 0.4414497189060508 0.7448087919409228 
154.0 0.7244333038542498 0.7704643303842464 0.44346924108393637 0.7466133999231164 
155.0 0.7264694404481067 0.7721932044708073 0.44548814536605846 0.748411435939377 
156.0 0.7284964365548463 0.7739124691938206 0.4475064331601325 0.7502021121269742 
157.0 0.7305143451258165 0.7756222109589176 0.4495241058381135 0.7519847126236887 
158.0 0.732523218142812 0.7773225147352784 0.45154116473655453 0.7537608454858237 
159.0 0.7345231066375796 0.7790134640848309 0.45355761115697224 0.7555305562032758 
160.0 0.7365140607107511 0.7806951411906323 0.45557344636618236 0.7572938896812026 
161.0 0.7384961295502308 0.7823676268844505 0.4575886715966363 0.7590508902463282 
162.0 0.7404693614490556 0.7840310006735752 0.45960328804674455 0.7608006012189221 
163.0 0.7424338038227423 0.7856853407668873 0.461617296881187 0.7625424288477441 
164.0 0.7443895032261406 0.7873307241002008 0.46363069923121975 0.7642780201187822 
165.0 0.7463365053698071 0.7889672263609112 0.4656434961949639 0.7660074173769311 
166.0 0.7482748551359193 0.7905949220119659 0.46765568883768827 0.7677306624134167 
167.0 0.7502045965937386 0.7922138843151789 0.4696672781920853 0.7694477964711142 
168.0 0.7521257730146426 0.7938241853539117 0.47167826525853573 0.7711566453202677 
169.0 0.7540384268867352 0.7954258960551397 0.47368865100535823 0.7728588448434759 
170.0 0.7559425999290545 0.7970190862109215 0.47569843636906095 0.7745550225225116 
171.0 0.7578383331053828 0.7986038244992916 0.4777076222545765 0.7762452177095807 
172.0 0.7597256666376774 0.8001801785045911 0.47971620953548866 0.7779294692293344 
173.0 0.7616046400191334 0.8017482147372588 0.4817241990542541 0.779606381791374 
174.0 0.7634752920268851 0.8033079986530894 0.48373159162241197 0.7812758688865549 
175.0 0.7653376607343639 0.8048595946719875 0.48573838802078656 0.7829394956355464 
176.0 0.7671917835233172 0.8064030661962169 0.48774458899968287 0.7845972990351678 
177.0 0.7690376970955012 0.8079384756281758 0.4897501952790722 0.7862493155724478 
178.0 0.7708754374840583 0.8094658843876984 0.4917552075487694 0.7878943155778162 
179.0 0.7727050400645856 0.8109853529289057 0.4937596264686056 0.7895317227053351 
180.0 0.7745265395659067 0.8124969407566118 0.49576345266859 0.7911634206493566 
181.0 0.7763399700805509 0.8140007064423038 0.49776668674906277 0.7927894441226888 
182.0 0.7781453650749566 0.8154967076397027 0.4997693292808446 0.7944098273431875 
183.0 0.7799427573993958 0.8169850010999208 0.5017713808053754 0.7960229203622007 
184.0 0.7817321792976372 0.8184656426862223 0.5037728418348456 0.7976288344325241 
185.0 0.7835136624163515 0.8199386873884049 0.505773712852326 0.7992291804328784 
186.0 0.7852872378142619 0.8214041893368029 0.5077739943118769 0.8008239908516394 
187.0 0.787052935971057 0.8228622018159324 0.5097736866386636 0.8024132976942298 
188.0 0.7888107867960644 0.8243127772777799 0.5117727902290612 0.8039944712805666 
189.0 0.790560819636692 0.8257559673547497 0.5137713054507456 0.8055694347639244 
190.0 0.792303063286649 0.8271918228722736 0.5157692326427858 0.8071389614804643 
191.0 0.7940375459939462 0.8286203938610971 0.5177665721157252 0.8087030817422685 
192.0 0.7957642954686858 0.830041729569247 0.5197633241516548 0.8102611936346056 
193.0 0.7974833388906444 0.8314558784736886 0.5217594890042826 0.8118110492011583 
194.0 0.7991947029166554 0.8328628882916818 0.5237550668989964 0.8133555610455648 
195.0 0.8008984136877929 0.8342628059918439 0.5257500580329129 0.8148947578089343 
196.0 0.8025944968363711 0.8356556778049227 0.5277444625749308 0.8164286676640052 
197.0 0.8042829774927509 0.8370415492342935 0.5297382806657671 0.8179547984769183 
198.0 0.8059638802919703 0.83842046506618 0.5317315124179938 0.819474544228762 
199.0 0.8076372293801971 0.8397924693796098 0.5337241579160634 0.8209890605930923 
200.0 0.8093030484210078 0.8411576055561099 0.5357162172163271 0.822498374093205 
201.0 0.8109613606015029 0.8425159162891475 0.5377076903470536 0.824001390658356 
202.0 0.8126121886382544 0.8438674435933237 0.5396985773084307 0.8254965992210126 
203.0 0.8142555547830956 0.8452122288133228 0.5416888780725696 0.8269866584633477 
204.0 0.815891480828755 0.846550312632627 0.5436785925834928 0.8284715932707777 
205.0 0.8175199881143392 0.847881735081998 0.5456677207571274 0.8299514280664876 
206.0 0.8191410975306653 0.8492065355477326 0.5476562624812805 0.8314223482365958 
207.0 0.8207548295254492 0.850524752779695 0.5496442176156132 0.8328881539289485 
208.0 0.822361204108354 0.8518364248991365 0.5516315859916071 0.8343489080367956 
209.0 0.8239602408558963 0.8531415894062988 0.5536183674125232 0.8358046333526559 
210.0 0.8255519589162232 0.8544402831878108 0.5556045616533578 0.8372523479025913 
211.0 0.8271363770137506 0.8557325425238838 0.5575901684607837 0.8386940839868405 
212.0 0.8287135134536764 0.8570184030953052 0.559575187553093 0.8401308357807675 
213.0 0.8302833861263674 0.8582978999902382 0.5615596186201264 0.8415626244471417 
214.0 0.8318460125116212 0.8595710677108293 0.5635434613232023 0.8429870895278342 
215.0 0.8334014096828064 0.8608379401796288 0.5655267152950307 0.8444049203489484 
216.0 0.8349495943108887 0.8620985507458278 0.5675093801396286 0.8458178286274506 
217.0 0.8364905826683349 0.8633529321913128 0.5694914554322197 0.8472258338927421 
218.0 0.8380243906329092 0.8646011167365445 0.5714729407191341 0.8486269992554479 
219.0 0.8395510336913573 0.8658431360462627 0.5734538355177009 0.8500210695537075 
220.0 0.8410705269429766 0.8670790212350197 0.5754341393161247 0.8514102735075622 
221.0 0.8425828851030871 0.8683088028725447 0.5774138515733644 0.8527946290048852 
222.0 0.8440881225063939 0.8695325109889465 0.5793929717190023 0.8541724381031194 
223.0 0.8455862531102469 0.8707501750797497 0.5813714991531008 0.8555428729659375 
224.0 0.8470772904978029 0.871961824110775 0.5833494332460597 0.8569084921174249 
225.0 0.8485612478810852 0.8731674865228602 0.5853267733384584 0.858269311791205 
226.0 0.85003813810395 0.874367190236427 0.5873035187408938 0.8596237018954029 
227.0 0.8515079736449565 0.8755609626558969 0.5892796687338115 0.8609706066693228 
228.0 0.8529707666201438 0.8767488306739556 0.5912552225673262 0.8623127407717822 
229.0 0.8544265287857173 0.8779308206756712 0.5932301794610363 0.8636501187648432 
230.0 0.8558752715406437 0.8791069585424642 0.5952045386038293 0.864981021092657 
231.0 0.8573170059291599 0.8802772696559386 0.5971782991536798 0.866304481256074 
232.0 0.8587517426431929 0.8814417789015657 0.5991514602374376 0.8676232101543518 
233.0 0.8601794920246977 0.8826005106722329 0.6011240209506097 0.8689372206560604 
234.0 0.8616002640679077 0.8837534888716524 0.6030959803571305 0.8702445605216255 
235.0 0.8630140684215056 0.8849007369176322 0.6050673374891263 0.8715446415188098 
236.0 0.8644209143907134 0.8860422777452154 0.6070380913466699 0.8728400249711918 
237.0 0.8658208109393007 0.8871781338096858 0.6090082408975255 0.8741307220272604 
238.0 0.867213766691516 0.8883083270894385 0.6109777850768843 0.8754144190133113 
239.0 0.868599789933941 0.8894328790887258 0.6129467227870914 0.8766911660503498 
240.0 0.8699788886172701 0.8905518108402686 0.614915052897365 0.8779632435126231 
241.0 0.8713510703580113 0.8916651429077447 0.6168827742435012 0.8792306607972618 
242.0 0.8727163424401182 0.8927728953881486 0.6188498856275723 0.8804906289546011 
243.0 0.8740747118165466 0.8938750879140264 0.6208163858176153 0.8817440667579676 
244.0 0.8754261851107416 0.8949717396555851 0.6227822735473091 0.8829928571303736 
245.0 0.8767707686180516 0.8960628693226832 0.6247475475156413 0.8842370076815889 
246.0 0.8781084683070759 0.8971484951666935 0.6267122063865619 0.8854731557611843 
247.0 0.8794392898209435 0.8982286349822491 0.6286762487886335 0.8867032882997784 
248.0 0.8807632384785224 0.8993033061088672 0.6306396733146612 0.8879287896377547 
249.0 0.8820803192755644 0.9003725254324524 0.6326024785213167 0.8891496655567765 
250.0 0.8833905368857846 0.9014363093866844 0.6345646629287494 0.8903618972806806 
251.0 0.8846938956618756 0.9024946739542846 0.6365262250201865 0.8915687074523566 
252.0 0.8859903996364578 0.9035476346681667 0.6384871632415187 0.8927708966421808 
253.0 0.8872800525229669 0.9045952066124693 0.6404474760008764 0.893968468758218 
254.0 0.8885628577164812 0.9056374044234756 0.6424071616681895 0.8951566831366264 
255.0 0.8898388182944849 0.9066742422904132 0.6443662185747394 0.8963401324204717 
256.0 0.8911079370175735 0.9077057339561405 0.646324645012692 0.8975189648211872 
257.0 0.8923702163300988 0.90873189271772 0.6482824392346218 0.8986926263083461 
258.0 0.8936256583607552 0.909752731426874 0.65023959945302 0.8998572740261536 
259.0 0.8948742649231078 0.9107682624903295 0.6521961238397866 0.9010173021020891 
260.0 0.8961160375160644 0.911778497870047 0.654152010525711 0.9021727111554294 
261.0 0.8973509773242907 0.912783449083337 0.6561072575999372 0.903322210515955 
262.0 0.8985790852185698 0.9137831272028638 0.6580618631094103 0.9044633609869016 
263.0 0.8998003617561073 0.9147775428565357 0.6600158250583112 0.905599885324561 
264.0 0.9010148071807829 0.9157667062272818 0.6619691414074749 0.9067317821350198 
265.0 0.9022224214233466 0.9167506270527193 0.6639218100737874 0.9078570101700821 
266.0 0.903423204101567 0.9177293146247034 0.6658738289295715 0.9089745646520884 
267.0 0.9046171545203228 0.9187027777887705 0.6678251958019519 0.9100874800714077 
268.0 0.9058042716716482 0.9196710249434658 0.669775908472203 0.9111957529591289 
269.0 0.9069845542347248 0.9206340640395579 0.671725964675078 0.912296597743498 
270.0 0.908158000575827 0.9215919025791459 0.6736753620981188 0.913390434516855 
271.0 0.9093246087482173 0.9225445476146495 0.6756240983809488 0.9144796127233897 
272.0 0.9104843764919963 0.9234920057476903 0.6775721711145419 0.9155641267531843 
273.0 0.9116373012339036 0.9244342831278604 0.6795195778404723 0.9166404743582887 
274.0 0.9127833800870757 0.9253713854513781 0.6814663160501451 0.9177104482442354 
275.0 0.9139226098507574 0.9263033179596334 0.6834123831840017 0.9187757373429084 
276.0 0.915054987009971 0.92723008543762 0.6853577766307056 0.9198363338334767 
277.0 0.9161805077351417 0.9281516922122571 0.6873024937263028 0.9208880691854523 
278.0 0.9172991678816826 0.9290681421505975 0.6892465317533615 0.9219340110456059 
279.0 0.9184109629895377 0.9299794386579255 0.6911898879400824 0.9229752350374255 
280.0 0.9195158882826872 0.9308855846757427 0.6931325594593892 0.9240117310557698 
281.0 0.9206139386686132 0.9317865826796403 0.6950745434279884 0.9250387389570445 
282.0 0.9217051087377299 0.9326824346770638 0.6970158369054057 0.9260604551786568 
283.0 0.9227893927627765 0.9335731422049617 0.6989564368929934 0.9270774134458978 
284.0 0.9238667846981771 0.9344587063273257 0.7008963403329084 0.9280896012929796 
285.0 0.9249372781793669 0.93533912763262 0.7028355441070604 0.9290917676432145 
286.0 0.9260008665220884 0.9362144062310976 0.7047740450360345 0.9300890396162155 
287.0 0.9270575427216555 0.9370845417520078 0.7067118398779756 0.9310815064026754 
288.0 0.9281072994521918 0.9379495333406933 0.708648925327445 0.932068939636834 
289.0 0.9291501290658409 0.9388093796555771 0.7105852980142418 0.9330463663594468 
290.0 0.9301860235919532 0.93966407886504 0.7125209545021927 0.9340189499523494 
291.0 0.9312149747362493 0.94051362864419 0.7144558912878993 0.9349866738465463 
292.0 0.9322369738799637 0.9413580261715235 0.7163901047994572 0.9359491460589912 
293.0 0.93325201207897 0.9421972681254795 0.7183235913951318 0.9369016735860142 
294.0 0.9342600800628894 0.9430313506808867 0.7202563473619951 0.9378492986289652 
295.0 0.9352611682341867 0.9438602695053058 0.7221883689145239 0.9387920020595288 
296.0 0.9362552666672544 0.9446840197552687 0.7241196521931533 0.9397294167532114 
297.0 0.9372423651074908 0.9455025960724128 0.72605019326279 0.94065675580341 
298.0 0.9382224529703694 0.9463159925795158 0.7279799881112761 0.9415791255879252 
299.0 0.9391955193405099 0.9471242028764302 0.7299090326478123 0.9424965043419072 
300.0 0.9401615529707481 0.9479272200359196 0.7318373227013263 0.9434087743159297 
301.0 0.941120542281212 0.9487250365993996 0.733764854018797 0.9443106086763078 
302.0 0.9420724753584055 0.9495176445725855 0.7356916222635222 0.9452073994824369 
303.0 0.9430173399543055 0.9503050354210486 0.7376176230133349 0.9460991222587309 
304.0 0.9439551234854755 0.9510872000656848 0.7395428517587662 0.9469857515527584 
305.0 0.9448858130322008 0.9518641288780977 0.7414673039011447 0.9478621589573306 
306.0 0.9458093953376497 0.9526358116759005 0.7433909747506429 0.9487330196199724 
307.0 0.9467258568070667 0.9534022377179405 0.7453138595242563 0.9495987276313299 
308.0 0.9476351835070009 0.9541633956994484 0.7472359533437215 0.9504592547176722 
309.0 0.9485373611645797 0.9549192737471205 0.749157251233365 0.9513102673351489 
310.0 0.9494323751668282 0.9556698594141353 0.7510777481178846 0.9521548188616676 
311.0 0.9503202105600476 0.9564151396751115 0.7529974388200597 0.9529941254996304 
312.0 0.9512008520492528 0.957155100921014 0.7549163180583824 0.9538281560939137 
313.0 0.9520742839976815 0.9578897289540129 0.7568343804446162 0.9546537325263275 
314.0 0.9529404904263824 0.9586190089823028 0.7587516204812703 0.9554715677769862 
315.0 0.9537994550138874 0.9593429256148915 0.7606680325589922 0.9562840583538937 
316.0 0.9546511610959811 0.9600614628563651 0.762583610953871 0.9570911701732328 
317.0 0.9554955916655757 0.9607746041016386 0.7644983498246527 0.9578912970187102 
318.0 0.9563327293726999 0.9614823321307019 0.7664122432098569 0.9586819804587917 
319.0 0.9571625565246156 0.9621846291033739 0.7683252850247991 0.9594672120389983 
320.0 0.9579850550860729 0.962881476554072 0.7702374690585089 0.960246954717053 
321.0 0.958800206679715 0.9635728553866147 0.7721487889705413 0.9610211702930621 
322.0 0.9596079925866475 0.9642587458690667 0.7740592382876762 0.9617847225621191 
323.0 0.9604083937471862 0.964939127628643 0.7759688104005044 0.9625422238890792 
324.0 0.961201390761798 0.9656139796466892 0.7778774985598904 0.9632941190096453 
325.0 0.961986963892251 0.9662832802537523 0.7797852958733104 0.9640403667267834 
326.0 0.9627650930629925 0.9669470071247631 0.7816921953010589 0.9647784223735839 
327.0 0.9635357578627702 0.9676051372743494 0.7835981896523173 0.9655076938878272 
328.0 0.9642989375465202 0.9682576470523006 0.7855032715810794 0.9662312351372088 
329.0 0.9650546110375389 0.9689045121392101 0.7874074335819293 0.966949001958517 
330.0 0.9658027569299641 0.9695457075423174 0.789310667985659 0.967660948952934 
331.0 0.9665433534915872 0.970181207591579 0.7912129669547265 0.9683622000294203 
332.0 0.967276378667022 0.9708109859359976 0.7931143224785417 0.9690568534463907 
333.0 0.9680018100812599 0.9714350155402397 0.795014726368573 0.9697455993037642 
334.0 0.9687196250436353 0.9720532686815784 0.796914170253267 0.9704283892949921 
335.0 0.9694298005522375 0.9726657169471943 0.7988126455727746 0.9711043196903346 
336.0 0.9701323132987988 0.9732723312318781 0.8007101435734687 0.9717695239512765 
337.0 0.970827139674095 0.9738730817361742 0.8026066553022502 0.9724286822537078 
338.0 0.9715142557738953 0.9744679379650126 0.8045021716006274 0.9730817435234287 
339.0 0.9721936374055038 0.9750568687268791 0.8063966830985607 0.9737286554197532 
340.0 0.972865260094932 0.9756398421335734 0.8082901802080591 0.9743678265395748 
341.0 0.9735290990947516 0.9762168256006163 0.810182653116516 0.97499680463187 
342.0 0.9741851293926738 0.9767877858483652 0.8120740917797749 0.9756195405882244 
343.0 0.9748333257209095 0.9773526889039017 0.8139644859149071 0.9762359795327586 
344.0 0.9754736625663647 0.9779115001037659 0.8158538249926884 0.9768460653338793 
345.0 0.9761061141817314 0.9784641840976102 0.8177420982297616 0.9774485941405376 
346.0 0.9767306545975375 0.9790107048528554 0.8196292945804632 0.9780403838194247 
347.0 0.9773472576352233 0.9795510256604361 0.8215154027283031 0.9786257267968317 
348.0 0.9779558969213198 0.9800851091417302 0.8234004110770741 0.9792045647832577 
349.0 0.9785565459028015 0.980612917256772 0.8252843077415739 0.9797768382826255 
350.0 0.979149177863703 0.9811344113138589 0.827167080537919 0.9803424865927772 
351.0 0.9797337659430831 0.9816495519806645 0.8290487169734257 0.980896617130067 
352.0 0.9803102831544335 0.982158299296988 0.8309292042360373 0.981443562329294 
353.0 0.9808787024066329 0.9826606126892669 0.8328085291832715 0.9819837901763165 
354.0 0.9814389965265564 0.9831564509870023 0.834686678330661 0.98251723848403 
355.0 0.9819911382834531 0.9836457724412452 0.836563637839656 0.9830438439742933 
356.0 0.9825351004152174 0.9841285347453109 0.8384393935049652 0.983561996707415 
357.0 0.9830708556566864 0.9846046950578972 0.8403139307412927 0.9840695168719655 
358.0 0.9835983767701041 0.9850742100287939 0.8421872345694441 0.984570108039293 
359.0 0.9841176365779024 0.9855370358273863 0.8440592896017604 0.9850637063341042 
360.0 0.9846286079979627 0.9859931281741678 0.8459300800268392 0.985550246982465 
361.0 0.9851312640815267 0.9864424423754934 0.8477995895935025 0.9860296643473384 
362.0 0.9856255780539438 0.9868849333618191 0.8496678015939634 0.9865004003756992 
363.0 0.9861115233584483 0.9873205557296942 0.8515346988461425 0.9869603263291388 
364.0 0.9865890737031789 0.9877492637877839 0.8534002636750811 0.9874130553038453 
365.0 0.9870582031116613 0.9881710116072264 0.8552644778933951 0.9878585225707842 
366.0 0.9875188859769937 0.9885857530766438 0.8571273227807041 0.9882966628591427 
367.0 0.9879710971199909 0.9889934419621481 0.8589887790619768 0.988727410424798 
368.0 0.9884148118515549 0.9893940319727088 0.8608488268847133 0.9891506991262634 
369.0 0.9888500060395639 0.9897874768312664 0.8627074457948937 0.9895627906160663 
370.0 0.9892766561805845 0.990173730352007 0.8645646147116075 0.9899662096571642 
371.0 0.9896947394767364 0.9905527465242346 0.866420311900274 0.990362121983436 
372.0 0.9901042339180558 0.9909244796033065 0.8682745149443564 0.9907504650025867 
373.0 0.9905051183707279 0.9912888842091226 0.8701272007154667 0.9911311762652069 
374.0 0.9908973726715785 0.9916459154326926 0.8719783453417472 0.991504193590889 
375.0 0.9912809777292435 0.9919955289513294 0.8738279241744019 0.9918694552059516 
376.0 0.9916559156324517 0.9923376811530512 0.8756759117522488 0.9922249388500948 
377.0 0.9920221697658894 0.9926723292708037 0.8775222817641452 0.9925700298123218 
378.0 0.9923797249341347 0.9929994315271441 0.8793670070091267 0.9929073626594446 
379.0 0.9927285674941793 0.9933189472900612 0.8812100593540911 0.9932368831976849 
380.0 0.9930686854970795 0.993630837240635 0.8830514096888321 0.9935585384919814 
381.0 0.9934000688393061 0.9939350635532668 0.8848910278782272 0.9938722770759107 
382.0 0.993722709424387 0.9942315900892417 0.8867288827113459 0.9941780491784792 
383.0 0.9940366013354617 0.9945203826044059 0.8885649418472383 0.9944758069688565 
384.0 0.9943417410193895 0.9948014089717674 0.8903991717571338 0.994765504820158 
385.0 0.9946381274830757 0.9950746394198403 0.8922315376627514 0.995043809123329 
386.0 0.9949257625026936 0.9953400467875702 0.8940620034703999 0.9953133615994737 
387.0 0.9952046508464995 0.9955976067966751 0.8958905317005111 0.9955749507249844 
388.0 0.9954748005119399 0.9958472983422367 0.8977170834122085 0.9958285464797598 
389.0 0.9957362229777549 0.996089103802356 0.89954161812248 0.996074122467713 
390.0 0.9959889334717708 0.9963230093676557 0.9013640937194737 0.9963116562835199 
391.0 0.9962329512550586 0.9965490053913658 0.9031844663693834 0.9965411299033452 
392.0 0.9964682999230995 0.9967670867606564 0.9050026904163356 0.9967625301003775 
393.0 0.9966950077245463 0.996977253289787 0.9068187182746218 0.9969758488858964 
394.0 0.9969131078981068 0.9971795101355196 0.9086325003125478 0.9971795101355196 
395.0 0.9971226390279676 0.9973738682350761 0.9104439847270882 0.9973738682350761 
396.0 0.9973236454180606 0.9975603447667243 0.9122531174084358 0.9975603447667243 
397.0 0.9975161774853067 0.9977389636328174 0.914059841793435 0.9977389636328174 
398.0 0.997700292171765 0.9979097559648041 0.9158640987067569 0.9979097559648041 
399.0 0.9978760533753626 0.9980727606493429 0.917665826188541 0.9980727606493429 
400.0 0.9980435323985579 0.9982280248741973 0.919464959307062 0.9982280248741973 
401.0 0.9982028084139035 0.9983756046920347 0.9212614299547971 0.9983756046920347 
402.0 0.998353968945003 0.9985155655995961 0.9230551666260604 0.9985155655995961 
403.0 0.9984971103607823 0.9986479831289244 0.9248460941741177 0.9986479831289244 
404.0 0.9986323383803217 0.9987729434464292 0.9266341335454198 0.9987729434464292 
405.0 0.9987597685846767 0.9988905439544914 0.9284192014882567 0.9988905439544914 
406.0 0.9988795269311627 0.9990008938890832 0.9302012102327535 0.9990008938890832 
407.0 0.998991750264457 0.9991041149054424 0.9319800671386798 0.9991041149054424 
408.0 0.9990965868175606 0.999200341642218 0.9337556743070201 0.999200341642218 
409.0 0.9991941966941538 0.9992897222526574 0.9355279281506341 0.9992897222526574 
410.0 0.9992847523221434 0.9993724188893282 0.9372967189186054 0.9993724188893282 
411.0 0.9993684388662406 0.9994486081265809 0.9390619301680145 0.9994486081265809 
412.0 0.9994454545851891 0.9995184813024376 0.9408234381758459 0.9995184813024376 
413.0 0.9995160111168292 0.9995822447588971 0.9425811112825082 0.9995822447588971 
414.0 0.9995803336715077 0.9996401199568049 0.9443348091569773 0.9996401199568049 
415.0 0.9996386611115006 0.9996923434385385 0.9460843819717997 0.9996923434385385 
416.0 0.9996912458911562 0.999739166608918 0.9478296694740447 0.999739166608918 
417.0 0.9997383538295037 0.9997808553021528 0.9495704999356815 0.9997808553021528 
418.0 0.9997802636842694 0.9998176891005012 0.9513066889636664 0.9998176891005012 
419.0 0.999817266493838 0.9998499603689966 0.9530380381460897 0.9998499603689966 
420.0 0.9998496646519917 0.9998779729704829 0.954764333505874 0.9998779729704829 
421.0 0.9998777706796933 0.9999020406268662 0.9564853437274583 0.9999020406268662 
422.0 0.9999019056592932 0.9999224848965844 0.9582008181143158 0.9999224848965844 
423.0 0.9999223973000061 0.9999396327456266 0.9599104842255718 0.9999396327456266 
424.0 0.9999395776101713 0.9999538137009115 0.9616140451278121 0.9999538137009115 
425.0 0.9999537801626008 0.999965356591449 0.9633111761825481 0.999965356591449 
426.0 0.999965336955291 0.9999745859053814 0.9650015212696214 0.9999745859053814 
427.0 0.9999745748919145 0.9999818178205122 0.9666846883204739 0.9999818178205122 
428.0 0.9999818119356526 0.9999873560025118 0.9683602440004927 0.9999873560025118 
429.0 0.9999873530263949 0.9999914873080674 0.9700277073333845 0.9999914873080674 
430.0 0.9999914858946031 0.9999944775777683 0.9716865419982328 0.9999944775777683 
431.0 0.999994476953189 0.9999965677513788 0.9733361469448868 0.9999965677513788 
432.0 0.9999965674974824 0.9999979705794062 0.9749758448558151 0.9999979705794062 
433.0 0.9999979704857564 0.9999988682292388 0.976604867817642 0.9999988682292388 
434.0 0.9999988681984245 0.9999994110780703 0.9782223393303973 0.9999994110780703 
435.0 0.9999994110692157 0.9999997179328957 0.9798272514410904 0.9999997179328957 
436.0 0.9999997179307325 0.9999998778063974 0.9814184352826852 0.9999998778063974 
437.0 0.9999998778059634 0.9999999532013731 0.9829945225344681 0.9999999532013731 
438.0 0.9999999532013047 0.9999999846286015 0.984553894133095 0.9999999846286015 
439.0 0.9999999846285936 0.9999999958453807 0.986094610671322 0.9999999958453807 
440.0 0.99999999584538 0.9999999991278516 0.9876143158076387 0.9999999991278516 
441.0 0.9999999991278516 0.9999999998691708 0.9891100986982001 0.9999999998691708 
442.0 0.9999999998691708 0.9999999999876209 0.9905782920145227 0.9999999999876209 
443.0 0.9999999999876209 0.9999999999993925 0.992014164462501 0.9999999999993925 
444.0 0.9999999999993925 0.9999999999999888 0.9934114317772239 0.9999999999999888 
445.0 0.9999999999999888 1.0 0.9947614359426198 1.0 
446.0 1.0 1.0 0.9960516704108233 1.0 
447.0 1.0 1.0 0.9972628846008802 1.0 
448.0 1.0 1.0 0.9983626790180762 1.0 
449.0 1.0 1.0 0.9992888181552688 1.0 
450.0 1.0 1.0 1.0 1.0 
451.0 1.0 1.0 1.0 1.0 
452.0 1.0 1.0 1.0 1.0 
453.0 1.0 1.0 1.0 1.0 
454.0 1.0 1.0 1.0 1.0 
455.0 1.0 1.0 1.0 1.0 
456.0 1.0 1.0 1.0 1.0 
457.0 1.0 1.0 1.0 1.0 
458.0 1.0 1.0 1.0 1.0 
459.0 1.0 1.0 1.0 1.0 
460.0 1.0 1.0 1.0 1.0 
461.0 1.0 1.0 1.0 1.0 
462.0 1.0 1.0 1.0 1.0 
463.0 1.0 1.0 1.0 1.0 
464.0 1.0 1.0 1.0 1.0 
465.0 1.0 1.0 1.0 1.0 
466.0 1.0 1.0 1.0 1.0 
467.0 1.0 1.0 1.0 1.0 
468.0 1.0 1.0 1.0 1.0 
469.0 1.0 1.0 1.0 1.0 
470.0 1.0 1.0 1.0 1.0 
471.0 1.0 1.0 1.0 1.0 
472.0 1.0 1.0 1.0 1.0 
473.0 1.0 1.0 1.0 1.0 
474.0 1.0 1.0 1.0 1.0 
475.0 1.0 1.0 1.0 1.0 
476.0 1.0 1.0 1.0 1.0 
477.0 1.0 1.0 1.0 1.0 
478.0 1.0 1.0 1.0 1.0 
479.0 1.0 1.0 1.0 1.0 
480.0 1.0 1.0 1.0 1.0 
481.0 1.0 1.0 1.0 1.0 
482.0 1.0 1.0 1.0 1.0 
483.0 1.0 1.0 1.0 1.0 
484.0 1.0 1.0 1.0 1.0 
485.0 1.0 1.0 1.0 1.0 
486.0 1.0 1.0 1.0 1.0 
487.0 1.0 1.0 1.0 1.0 
488.0 1.0 1.0 1.0 1.0 
489.0 1.0 1.0 1.0 1.0 
490.0 1.0 1.0 1.0 1.0 
491.0 1.0 1.0 1.0 1.0 
492.0 1.0 1.0 1.0 1.0 
493.0 1.0 1.0 1.0 1.0 
494.0 1.0 1.0 1.0 1.0 
495.0 1.0 1.0 1.0 1.0 
496.0 1.0 1.0 1.0 1.0 
497.0 1.0 1.0 1.0 1.0 
498.0 1.0 1.0 1.0 1.0 
499.0 1.0 1.0 1.0 1.0 
500.0 1.0 1.0 1.0 1.0 

